Gaia uncovers difference in B and Be star binarity at small scales: evidence for mass transfer causing the Be phenomenon

Be stars make up almost 20% of the B star population, and are rapidly rotating stars surrounded by a disc; however the origin of this rotation remains unclear. Mass transfer within close binaries provides the leading hypothesis, with previous detections of stripped companions to Be stars supporting this. Here, we exploit the exquisite astrometric precision of Gaia to carry out the largest to date comparative study into the binarity of matched samples of nearby B and Be stars from the Bright Star Catalogue. By utilising new "proper motion anomaly" values, derived from Gaia DR2 and DR3 astrometric data alongside previous values calculated using Hipparcos and Gaia data, and the Gaia provided RUWE, we demonstrate that we can identify unresolved binaries down to separations of 0.02". Using these measures, we find that the binary fractions of B and Be stars are similar between 0.04 - 10", but the Be binary fraction is significantly lower than that of the B stars for separations below 0.04". As the separation range of these "missing" binaries is too large for mass transfer, and stripped companions are not retrieved by these measures, we suggest the companions migrate inwards via binary hardening within a triple system. This confirms statistically for the first time the hypothesis that binary interaction causes the Be phenomenon, with migration causing the dearth of Be binaries between 0.02 - 0.04". Furthermore, we suggest that triplicity plays a vital role in this migration, and thus in the formation of Be stars as a whole.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
